Clustering and Ranking: Diversity-preserved Instruction Selection through Expert-aligned Quality Estimation

With contributions from the open-source community, a vast amount of instruction tuning (IT) data has emerged. Given the significant resource allocation required for training and evaluating models, it is advantageous to have an efficient method for selecting high-quality IT data. However, existing methods for instruction data selection have limitations such as relying on fragile external APIs, being affected by biases in GPT models, or reducing the diversity of the selected instruction dataset. In this paper, we propose an industrial-friendly, expert-aligned and diversity-preserved instruction data selection method: Clustering and Ranking (CaR). CaR employs a two-step process: first, it ranks instruction pairs using a high-accuracy (84.25%) scoring model aligned with expert preferences; second, it preserves dataset diversity through clustering. In our experiment, CaR efficiently selected a mere 1.96% of Alpaca's IT data, yet the resulting AlpaCaR model surpassed Alpaca's performance by an average of 32.1% in GPT-4 evaluations. Moreover, we find that data selecting is a consistent paradigm whether the pre-trained model is more capable or the model parameters scaling up. Our approach employs compact models with 550M parameters and incurs just 11.2% of the financial outlay of current methods, enhancing its industrial deployability.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> latex/figures/fig4/data.txt <==
1 1.229431606
2 1.202327264
3 1.229657446
6 1.202754435
9 1.189988329
12 1.163853291
15 1.143425802
18 1.068318161
21 1.089827848
31 1.066315359
42 0.947410714

==> latex/figures/fig5/data.txt <==
1 1.334758403
5 1.239903711
10 1.184398343
15 1.192378035
20 1.188929155

==> latex/figures/fig8/dataa/data1.txt <==
1 0.825 
2 0.772
3 0.817


==> latex/figures/fig8/dataa/data2.txt <==
1 0.874
2 0.8575
3 0.963


==> latex/figures/fig8/dataa/data3.txt <==
1 0.9145
2 1
3 1.0125


==> latex/figures/fig8/datab/data1.txt <==
1 0.675 
2 0.7665
3 0.681


==> latex/figures/fig8/datab/data2.txt <==
1 0.696
2 0.8105
3 0.82


==> latex/figures/fig8/datab/data3.txt <==
1 0.6985
2 0.852
3 0.9115


==> latex/figures/fig9/dataa/data1.txt <==
1 0.825 
2 0.789 
3 0.790 


==> latex/figures/fig9/dataa/data2.txt <==
1 0.874 
2 0.785 
3 0.826 


==> latex/figures/fig9/dataa/data3.txt <==
1 0.915 
2 1.116 
3 1.163 


==> latex/figures/fig9/datab/data1.txt <==
1 1.375 
2 1.4785
3 1.472


==> latex/figures/fig9/datab/data2.txt <==
1 1.325 
2 1.3525
3 1.394

